Retrieval of acoustic sources from multi-frequency phaseless data

This paper is concerned with the inverse source problem of reconstructing an unknown acoustic excitation from phaseless measurements of the radiated fields away at multiple frequencies. It is well known that the non-uniqueness issue is a major challenge associated with such an inverse problem. We develop a novel strategy to overcome this challenging problem by recovering the radiated fields via adding some reference point sources as extra artificial sources to the inverse source system. This novel reference source technique requires only a few extra data, and brings in a simple phase retrieval formula. The stability of this phase retrieval approach is rigorously analyzed. After the reacquisition of the phase information, the multi-frequency inverse source problem with recovered phase information is solved by the Fourier method, which is non-iterative, fast and easy to implement. Several numerical examples are presented to demonstrate the feasibility and effectiveness of the proposed method.

==> Figure/metapost_script.txt <==
ÔÚÏßÖÆͼ
http://www.tlhiv.org/mppreview/


u := 1cm;

fill (-2u,-2u)--(2u,-2u)--(2u,2u)--(-2u,2u)--cycle withcolor 0.8white; % square

drawarrow (-7u, 0)--(7u,0); % x-axis
drawarrow (0,-6.5u)--(0,6.5u);  % y-axis

draw fullcircle scaled 12u;
draw fullcircle scaled 6.2u dashed evenly;

draw (0,0)--6u*dir 45 withcolor blue;
draw (0,0)--6u*dir 225 withcolor blue;
draw (2.2u,2.2u) withpen pencircle scaled 4bp withcolor red;
draw (3u,3u) withpen pencircle scaled 4bp withcolor red;
draw (-3.5u,-3.5u) withpen pencircle scaled 4bp withcolor red;

draw (0,0)--6u*dir 20..6u*dir 45..6u*dir 70--cycle withpen pencircle scaled 2bp;

draw 0.7u*dir 0{dir 90}..0.7u*dir 70{dir 160};
draw 0.9u*dir 0{dir 90}..0.9u*dir 20{dir 110};

label.ulft(btex $O$ etex, (0,0));
label.bot(btex $x_1$ etex, (6.8u,0));
label.rt(btex $x_2$ etex, (0,6.3u));

label.lrt(btex $a$ etex,(2u,0));
label.lrt(btex $R/2$ etex,(3.1u,0));
label.lrt(btex $R$ etex,(6u,0));

label.top(btex $\vartheta_{2j-2}$ etex,(1.6u,-0.05u));
label.top(btex $\vartheta_{2j}$ etex,(0.7u,0.8u));
label.urt(btex $B_j$ etex,(2.5u,4u));
label.urt(btex $\Gamma_j$ etex,(4.2u,4.2u));

label.rt(btex $z_{j,1}$ etex,(2.3u,2.2u));
label.lrt(btex $z_{j,2}(k=k^*)$ etex,(-3.5u,-3.5u));
label.lrt(btex $z_{j,2}(k\neq k^*)$ etex,(3.1u,3u));
label(btex $V_0$ etex,(-1u,1u));
label(btex $B_R$ etex,(3u,-3u));
label(btex $\Gamma_R$ etex,(-4.5u,4.5u));
